Detection of significant X-ray polarization from transient NS-LMXB XTE J1701-462 with IXPE and its implication on the coronal geometry

In this paper, we performed a spectro-polarimetric analysis of the transient NS-LMXB XTE J1701-462 using IXPE, NICER, and NuSTAR data during its 2022 outburst. We report the significant detection of energy-dependent polarization in the X-ray signal from the source on 2022 September 29 in the $2-4$ keV, $4-8$ keV and $2-8$ keV energy bands with a polarization degree of $3.9 \pm 0.3$% (10.7$\sigma$), $5.5 \pm 0.6$% (9.1$\sigma$) and $4.5 \pm 0.4$% (12.6$\sigma$), respectively. The polarization angle in the overall $2-8$ keV band was found to be $\sim 143^{\circ}\pm 2^{\circ}$. The spectra were modelled using a combination of thermal emission from an accretion disc, Comptonized emission from a hot electron plasma (or corona) and a Gaussian line. From spectro-polarimetric analysis, the polarization degree due to the disc emission was found to have an upper limit of $\sim 11.5$%, and that of the Comptonized emission was constrained at $7.7 \pm 2.5$% (at the 3$\sigma$ level). The results suggest that the Comptonized component probably originates from a spreading-layer/boundary-layer above the neutron star surface. IXPE observation of the same source on 2022 October 8 does not show significant polarization which can be attributed to a weakening of the coronal Comptonized emission. The implication of these results are discussed.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
